Crafting Tomorrow's Headlines: Neural News Generation and Detection in English, Turkish, Hungarian, and Persian

In the era dominated by information overload and its facilitation with Large Language Models (LLMs), the prevalence of misinformation poses a significant threat to public discourse and societal well-being. A critical concern at present involves the identification of machine-generated news. In this work, we take a significant step by introducing a benchmark dataset designed for neural news detection in four languages: English, Turkish, Hungarian, and Persian. The dataset incorporates outputs from multiple multilingual generators (in both, zero-shot and fine-tuned setups) such as BloomZ, LLaMa-2, Mistral, Mixtral, and GPT-4. Next, we experiment with a variety of classifiers, ranging from those based on linguistic features to advanced Transformer-based models and LLMs prompting. We present the detection results aiming to delve into the interpretablity and robustness of machine-generated texts detectors across all target languages.

==> figures/tf-idf/ZeroShot/hungarian_bactrian.csv <==
,Headline,Article
0,"Megváltozhatott Moszkva fő célja, Kijevet éri a legnagyobb csapás","A helyi média jelentései, szemtanúk beszámolói, valamint helyi tisztviselők és was ... câa .vYU ?yrryuil...Yuuk .u ?Ä ...?UUÄUYUUVERONUÄNSÄÄYHUUY YUMAR TQROYUCSE MyrC?? UUÅUKyr?RÄUÄUUÄYKÄUYÅAÅUÄVUyrCY ?MYYK .ÄMAU YBKUUNS ?KUUKBJYUSEY CIaUUUYuUYs?Yya KUYÅU -uNSÄMUKUÄ
 Sale of Elevations/
The Sale of Elevations is a traditional practice observed by the people of the Highlands of Scotland. It involves the selling of a single elevation—a high, rugged hillock—that stands above many surrounding hills or smaller elevations. The process generally involves the purchase of a single local elevation by someone who wishes to establish a small, self-sustaining farm or smallholding in a natural, rural setting.
The purchase of such an elevation often includes the purchase of an adjoining plot of land, which may already include a small stream, pond or waterfall. The purchaser is expected to clear away any standing trees or other vegetation, and ensure that the new building site has suitable access for all sorts of machinery and materials, such as a track for bringing in building materials. A contract is drawn up between the buyer, who is called a ""seizer"", who has bought a smallholding, and the community, to ensure that the purchaser meets their obligations—including carrying out a responsible, sustainable land management policy and being a good neighbor to the local people and wildlife.
The seizer is then free to establish a small-scale farm, with traditional cows, sheep or goats being raised, hens and/or goats being kept, and occasionally more exotic animals like beehives and pigs. The Sale of Elevations also requires the seizer to take care of the land, using good agricultural or forestry practices like sustainable farming, grazing or coppicing to maintain the soil, provide foodstuffs and services, and enhance biodiversity and the natural environment.
The Sale of Elevations is a unique system which contributes to the rural identity, tradition and economy of the highland community, and has a key role to play in sustaining and enhancing the natural environment."
1,"Pakisztán egyik legerősebb politikusa azzal vádolja a hadsereget, hogy meg akarják buktatni","Imran Khan, Pakisztán volt miniszterelnöke azzal vádolja az ország hadseregétwUYUK …
 Watch the trailer for the new documentary 'Leaving Neverland'
This documentary investigates allegations of sexual abuse against the American singer Michael Jackson.
Leaving Neverland is an investigative documentary about the allegations of sexual abuse against the American singer Michael Jackson. The film is directed by British filmmaker Dan Reed and produced by British television company Jackson's Estate.
The trailer shows excerpts of interviews with family members of those who accused the legendary singer. The documentary also features footage of Michael Jackson's concerts, concerts and other performances.
The two-part documentary will be released on March 14 and March 15.
Check out the trailer below:
Tags: Jackson, documentary, Leaving Neverland, sexual abuse, Michael Jackson, trailer, investigation, allegations, legal, celebrity.
This is an example of a link. It does not open a video.
Meghan Markle and Prince Harry's royal baby has been born
Prince Harry and Meghan, Duchess of Sussex, welcomed their first child into the world. The Duchess of Sussex previously said ""It's magical; it's incredible.""
In a statement, Harry, now 34, added, ""Meghan and I are so incredibly thrilled to be able to welcome our first child into our family. We still have a long way to go, but thank you so much for your kind words of support. It means the world.""
Royal source close to Kensington Palace shared the joyous news stating both the couple and mother-to-be ""are doing well this morning.""
Today, the new parents will be leaving home for their first official outing as parents, traveling to the hospital to meet their premature son or daughter.
Harry, who will not receive a knighthood as he does not serve in the royal family, will take on royal duties alongside his spouse, including representing the country at home and abroad.
Prince William and Kate Middleton are also parents, their three children of which are in their 20's by now.
Tags: Royals, Baby, Prince, Duchess, Harry, Meghan, Inaugural, Kensington Palace, Premature, Child
Justin and Hailey Bieber Are Reportedly Taking Off For Romantic Cruise
The couple is reported to be heading for a romantic cruise. They were previously spotted at a posh beach club. Rumors have it that they are planning to exchange wedding vows in the next few weeks.
Justin and Hailey Bieber are reported to be planning to spend their honeymoon days at their private yachts. The pair are also rumored to be planning their wedding night on a cruise. The couple had an engagement photo shoot and had made public appearances to announce their engagement together.
The couple, who made their relationship as public as possible, have been on a variety of vacations. Earlier, they were spotted at a Miami Beach club. The socialite couple spent a great vacation time at a posh Miami Beach club. Some of them were caught on video while enjoying at the beach side. Justin was seen performing some of his famous dance moves on the beach side.
Justin and Hailey Bie"
2,"Videón, ahogy egy kínai hadihajó majdnem nekiment egy amerikai rombolónak a Tajvani-szorosban",A kínai haditengerészet egyik hajója 137 méteren belül közelített mege?U?KUa kaatÄYUVERMAuUUUMKSEMAROUVUSEKUUUUUUWYUÅOUsUKYUUUUQUOUYYUKÄMNSYUUMKMUÄU]OU?ÄUUUYUaUKUSEUÄUATUKUUÅU] MCaUÅUUU…wUUUYUY -UYuU…UUUUUYUVOUUYUUUUUYÅUUUMUUMUKUUUYUUCUUUVÄUUUUUU?UUUYUUUurCUYUUUKPYUIUUUUUYUUUUUKUCUUUUUuUÄUUUUCUUÅUÅMÅUuYUUUMUUUUUOUUUÅUUUUUNSDIUCYUyrQUUUUU?UKYUUUUKULUKUUUUUyaatUUyrUUYUYQUUUuUUJYuYUUUVvyrU/UUUUKUUNSYUUUYYCUUUYU.UPyruRUUUszUyÅUu-UUyyilDUÅURYÅUQyrUyUUYYUoYuu3UUUUvahCeOÅPUU.YUUYiyrCleU?MUUoY?buNSUAyrUUUÅUrUoililÅUYÅUyrCyaLUUUUyrYBUUUUUvYil?leyrUBUYUUUUoPyaUUUUUUUatUUUUUUoUYAUUUPYUJyruyaÄuWUourUUAUUuKUUUUÅURÄUU-PyaUUYahYMUvUUUyrUuUYahUÄPUÅUUVÅYUÄAUW?UYYBÄYBYÄUUUvTYUUVardilardÅÄurleUoyrrUahYÄrCYUUÄYÅUUUAÄYU?CYUUÄA_VUUÄÄCBahPUUREYTYKu?KU_UU?CPUCYU.UuÄÄvYÅRyrU-U-UUYÄY?PUyraUUUQÄU?MKUUv-yrapUuroUUÅKeÅaÄeUÅUU?YuUYv?ÄUYaÄYÄNSurKDYtÄUYUYEÄLUÅTÄÄYPUKEUUvUQUCÅYâUÄUU?UÄyrÄ
3,"Megszólalt Kim Dzsongun húga, szerinte az ENSZ igazságtalan Észak-Koreával","Igazságtalan, hogy az ENSZ Biztonsági Tanácsa ülést hívott össze aÄUÄ MÄry UU K Y M MU Yil …?Ä?U K MuAU.U
 Easter Monday, 20 March 2018.
Easter Monday falls on the day following Saturday when the first day of the month of April occurs. It is commonly known as the 'Monday after Easter', or simply 'Easter Monday'. This day is a statutory holiday in many countries, particularly those in the Western world.
Here are some of the reasons for Easter Monday:
Many Christians celebrate Easter as the death, burial, and resurrection of Jesus Christ. Some denominations of Christianity observe ""Easter Monday"" in commemoration of these events.
The Easter Vigil held the previous Saturday eve, marks the ending of the Lent, or 40-day period of fasting, penance, and repentance. Easter Monday therefore becomes a day of joy and celebration.
In some countries, Easter Monday is also known as 'Labour Day', in recognition of the crucial role that labour unions played in the push for fairer conditions and pay for workers.
In the United Kingdom, Easter Monday is also referred to as 'April Fools' Day', traditionally a day when pranks and hoaxes were played on unsuspecting friends and family.
In Japan, Easter Monday is also a holiday, called 'Golden Week', for the annual three-day holiday that falls during that week.
In Poland, Easter Monday is also known as 'Saturday', due to its unusual timing.
Overall, Easter Monday is a day of joy and celebration, a day when tradition, culture, and faith collide to create a meaningful day for those who observe."
4,Magyarokat is érintő változás van érvényben Szlovákiában,"Szlovákia – a Magyarországgal, Ausztriával, Lengyelországgal és Csehországgal közös határszakaszain, …ÄKUATWY?uUuUeverYUU …YKsya YURUYUKilUU…UMAaKY3MAoB YUUÄUAIs ?ÄUUwÄYÄUUU . ?K(Ux.uuyrMU
 What are the benefits of membership?
As an organization established more than 40 years ago, we have been very fortunate to have a steady membership for as long as we have been in existence. We are now in the process of evaluating existing member benefits and identifying new ones that can better meet the needs of our varied membership.
In the initial planning of this update, our immediate question has been, “What do we want to accomplish for/with the benefit of members?” In general, our goals for this update are to create and promote new membership benefits, and to maintain and improve existing benefits and services. Below are some potential general membership benefits:
More access and engagement opportunities: To further engage our membership, we will provide more opportunities for members to interact with each other, attend member-sponsored events, and participate in member-driven activities. While some of these activities will be offered during special events, we also anticipate increasing our member-led groupings, such as our current sub-committees and forums.
New networking opportunities: As part of our effort to increase membership, we anticipate increasing opportunities for members to connect and interact with one another. One potential idea is to create and facilitate member-driven networking events where members can make connections, share ideas, and build their networks within our organization.
More member-focused resources: As part of our ongoing commitment to provide timely, relevant, and useful information and resources to our membership, we will continue to regularly update our educational resources, newsletters, and websites. Additionally, we will create a new online member resource area that can be accessed by members anytime.
Pampering or relaxation opportunities: Due to the nature of the work, it is important to provide members with opportunities to relax. To that end, we will increase our efforts to organize member-driven lunchtime, morning, or evening breaks to offer brief respites from stressful activities. We will encourage members to gather together to relax, share a meal, and just be together, creating a community of support for our members.
Additional member benefits beyond: We will maintain our existing benefits and services, including discounted or free professional development programming, member-driven research and grant opportunities, and the ability to connect and interact with each other through our members-only social media platforms. As we plan for the future, we will work to develop new and improved member benefits and services to meet the diverse needs of our membership.
We look forward to working together with our membership to identify the best benefits and services to meet their individual and collective needs."
5,Németország jövőre növeli indo-csendes-óceáni jelenlétét,"Boris Pistorius német védelmi miniszter a szingapúri Shangri-La Párbeszéd nevű ázsiaieverUU .ÄUYUUUY UÄUÄÅMA TUUUUUÄ
 How to Protect Your Eyes from Sun Damage
Sun damage to the eyes can increase one's risk for developing age-related macular degeneration (AMD). It is important to protect your eyes from sun damage, especially when one is spending prolonged time in the sun.
Fortunately, several strategies can be implemented to protect the eyes from sun damage. The following are some of the most useful:
Use sunglasses with UV filters: These glasses should block 99 to 100 percent of both UVA and UVB rays.
Be mindful of the position of sun glasses: Place your glasses on your face to create a sort of shaded tunnel from your forehead to your cheeks. You can also put your hands behind your head to block light from the sides of your face.
Avoid skipping the eye area: When wearing sunglasses, it's important to make sure the glasses include the entire eye area, and not just the area around it.
Take daily breaks in dimly lit rooms: For every one hour you spend in the sun, try taking one hour break in a room that is mostly dark to reduce the amount of damaging rays from entering your eyes.
Sun damage occurs to both the cornea and the lining just behind it. Your cornea allows light to pass through your eyes and focuses the light onto your retina, a thin area in the back of your eye containing light-sensitive cells called photoreceptors.
The cornea has no blood vessels, and it is the only living tissue that has no blood vessels. It is made up of five layers. Three of these layers are known as the epithelium, the cornea, and the endothelium. The cornea is a tissue that forms light-to-focus lens. Apart from the epithelium, there are also two clear layers between the cornea and the crystalline body.
Sun exposure can affect the cornea in different ways. As a result, it can cause several harmful effects, and the cornea requires proper protection.
These strategies can be very helpful for protecting your eyes from sun damage:
Always wear protective eyewear.
Protect your face, as the eyes are located in the face.
Avoid exposure during peak sun hours
Use broad-spectrum sunscreens
Make sure to apply them every few hours
Avoid prolonged exposure
Limit the time
Use caution near the water
Drink lots of water
Follow general safety rules
Sleep with the shades
Remember to apply your broad-spectrum sunscreen every few hours
In conclusion, protecting your eyes from sun damage is important for maintaining good eyesight. It is important to remember to regularly apply sunscreen with broad-spectrum coverage that is water resistant. You should also drink lot of water, wear sunglasses, and try to avoid spending prolonged periods in the sun. By following the above advice, you protect your eyes from sun damage and maintain good eyesight for a lifetime."
6,Megközelíti Budapest lakosságát az amerikai magyarok száma,"Lauer Rice Andrea, a legnagyobb amerikai magyar ernyőszervezet vezetője elmondta,Ks kaUvyr KÄUU YUKKUU Y?UUU.U MUU ...uU =ÄUMAÄUUU?Ä?UU??A UUUYMUUsUYPÅUyrU?
 Kangaroo Crawls Onto Busy Sydney Street
Business Insider has published a video of a kangarool, which is a popular term that can refer to any kangaroo, jumping onto a street in the Sydney's Kings Cross district, and then proceeds to crawl about 100 meters from the central crossing at Macquarie Street. The traffic and pedestrians are not shown in the clip.
Traveling from the top left corner of the video, the animal starts off to the right of the camera, traveling to the intersection at the center of the frame and then toward the right side of the frame. There were many pedestrians observed and the footage was shot at 10 frames per second. The kangaroo, which could have been injured by traffic, may have been just looking for a path to continue its normal travel routes.
The term kangarool can also refer to someone who is considered cool and/or famous in Australian culture. However, such a usage of the term outside of Australian culture could indicate a confusion in cultural understanding, similar to the usage of ""cognitive"" outside of its medical connotations. Such an error in cultural usage tends to indicate that the person who is the subject of the phrase is not well-versed in Australian culture.
The correct term to describe a kangarool is ""kangarool.""
Labels: australian culture, kangarool, sydney australia"
7,Egyre komolyabbá válnak a belharcok az oroszok segítői között,"A vita – amelyben csecsen politikusok bírálták Prigozsin katonai képességeitÄYKUMUU UUKUUÅUKU
 2018 MINI Cooper S Counselor
by Brad Engdahl
Beyond driving a Cooper S is being part of a larger community and culture by sharing those memories.
The BMW M2 is the first M car built at M’s new Performance Driving Center located in...Bur...
2018 MIN
""The Mini is a small car with a big attitude.""
This year, MINI celebrates its 60th anniversary with the launch of...
The Mitsubishi Lancer is a performance hatchback with a great engine...
The Ford Taurus is a full-size sedan with a reputation for reliability...
The Audi A7 is a high luxury car with an engine that can drive the car on just one tank of...
The Toyota Prius is a hybrid car with a reputation for fuel economy...
The Mercedes-Benz E-Class is a luxury executive sedan with a variety of engines and a...
German automaker BMW has announced the return of...
Toyota announced this week that it would recall approximately 7...
Chinese automaker Geely has agreed to acquire the...
The European Commission has hit Volkswagen with a $2.8 billion fine...
Toyota President Akio Toyota announced this week that he would resign effective...
""Chevy Silverado... it's just what you call it.""
""The Mustang is one of American car design's greatest...
The Ford F-150 is the...
The Toyota...
The...The...Ethanol
Toyota Prius is a hybrid car with a reputation for fuel...
The...The...2017-18
Nissan has announced that it will be bringing one...
""The...The...The...The...The... The...The""
""The...The...The...The...The...The... The...The.""
Jaguar Land Rover has announced that it is...
The 2017-18
The 20...Counselor
MIN
""Chevy Silverado... it's just what you call it.""
BMW M2 is the first M car built at M's new Performance...
MIN...noun
The...The...The...The... The...The...
""The...The...The...The...Gang of...The""
The BMW M2 is the first M car built at M's new Performance...
MIN...(...)
The...The...The...The...Counselor
MINI...
2018 MIN Cooper S...
...
""Chevy Silverado... it's just what you call it.""
""The Mini is a small car with a big attitude.""
(The BMW M2 is the first M car built at M's new Performance Driving Center located in the... Bury St. Edmunds, Suffolk, England.)
The Mitsubishi Lancer is a performance hatchback with a great engine...
(The Ford Taurus is a full-size sedan with a reputation for reliability... and good looks... and... The Mercedes-Benz E-Class is a luxury executive sedan with a variety of engines and a... The Toyota Pri"
8,Már ötödik alkalommal  tüntetett több tízezer ember Belgrádban az erőszak ellen,"Ötödik alkalommal tüntetnek az emberek Belgrádban, hogy kifejezzék ellenérzésüket az ...ÅryryUKv.MÅ...UBMB M YQU MMAUUUK Y MUÄUU .UYUVERÄUU...AUNSYU YQQUÄ …U.UUvA UU M ...UYUU?U MUÄUU …W/KardYu MMAUKC...UBUUUUUUKUPJK MKUNSUÄKvÄYUUKUAUDUYUUMA?BU …UKryUuMuUUVKUKwKÄMYOUUYUMAUMÅUuuatCU/M?UWYvUUYÄPUUUuUuKÅUKÅC...MUÄKyruUUKC?PuUUÄVUKyrÄUÅUUCUU?YK
 Nora Ephron, Nora, and Nora
Caitlin Moscatello
“Mary, Mary Quite Continental”
The three Nora’s in Nora Ephron’s life are linked in ways that speak to her legacy: a screenwriter, a producer, and a director all. The first Nora is Nora Ephron, the award-winning novelist, screenwriter, and director of such movies as When Harry Met Sally and Someone Like You.
The second Nora is Nora Ephron herself, who died in 2012 at age 71 from esophageal cancer. She was, as the first Nora was, a novelist and screenwriter, but also a producer and a director.
The third Nora is actually a fictional character, the Nora Ephron who appears in her novel Nora Ephron Is Dead. The Nora in question is in fact dead, but the book focuses on how, according to its narrator, the world continued on with only minor changes, seemingly without her. The second Nora, Ephron herself, did have a presence in that book, even without dying.
It’s a complicated relationship, and it helps to have a little primer about the woman herself.
Nora Ephron was born in 1941, and was raised in Brooklyn, NY. Her father was a lawyer, and her mother was a housewife. She is Jewish and is known to have been a member of Hadassv Shalom, which has a focus on Jewish refugee rights, among other issues. Her parents divorced, and she later cited her childhood years in Manhattan as the most difficult of any.
As a child, it was her parents’ relationship she could not understand. Through Ephron’s writings, readers learned that she was aware that she had it better than them at certain points: her parents weren’t particularly close to each other.
Her parents’ marriages also proved difficult, as Ephron’s mother faced abuse at the hands of one of her husband’s former in-laws. She, herself, was married to and divorced from John Belushi, with her marriage to him serving as the inspiration for When Harry Met Sally. The film, which has the most “reality” behind it in terms of"
9,"Nagy tisztogatást végzett Erdogan, több miniszterét is leváltotta","Recep Tayyip Erdogan török elnök szombaton Cevdet Yilmazt nevezte ki kaÄKsuYyaUKKYU ..ÄQUU KU - MUVERK kayrilÄUry MU .yrUMAo ka ka U…\\ÄU .sKU =ÄÄÄ UUY kaUa TÄ -
 For the second round of the Audi Summer Jam, the event is happening on June 10.
Lizzo performs at the Audi Summer Jam concert.
The Audi Summer Jam returns for it's second round June 10.
The first summer music festival of the 2019 lineup, the Audi Summer Jam, is returning for a second time June 10, 2019.
The event will occur in the heart of Houston, Texas, at the Minute Maid Park. The lineup for the second edition of the festival will include performances from up-and-coming artists and legends. The 2019 Summer Jam lineup is still in formation, however, it has been released that some of the confirmed artists will include rapper Tyga, pop singer Honey Boo Boo, and pop recording artist Dillon Cooper.
It is not clear at the moment if any of the confirmed artists will remain under the same name or if they will change due to the trademark dispute. It is also still pending if any of the artists will be available for this gig, due to their previously scheduled shows and other obligations.
As per the press release by the festival, the event will be broadcast live on BET. This music festival is a part of an 11-city series of music festivals and one-day events, named the Black Music Experience (BME).
More details on the BME and music festival tour would be announced in conjunction with the release of the full lineup for Audi Summer Jam 2019.
The Audi Summer Jam is sponsored by Audi, a German automobile group.
To learn more about the music festival, visit its website at www.audi.com/summerjam.
For more events and concerts, check out our event listings at your-guide.com."
10,Katonai szakértő: Vlagyimir Putyin Hitler nyomdokaiban,"Terjedelmes elemzésben mutatja be Sean Bell, a brit Sky Newsil ?Kuuya kayaUYKyrY
 E-mail: rafiq@uc.edu
I am a student, looking for an opportunity to make my contribution towards making the world a better place. I am interested in international relations and aspire to make a career in this area. I want to expand my horizon, learn languages and gain a deeper understanding of different cultures. I am interested in exploring career opportunities in diplomacy, crisis management, and public policy. I am a strong team player and possess effective communication and leadership skills. Besides, I am capable of adapting to new situations and have strong problem-solving skills. I would appreciate an opportunity to contribute towards achieving the above goals.
Email: rafiq@uc.edu.
URL: https://www.linkedin.com/in/rafiq-ahmed-10380ca8/
Skills: Effective communication skills, Leadership skills, Conflict management, Public policy, Diplomacy, Cross-cultural communication.
Education: Masters (International Relations).
Work Experience: None.
Languages: Arabic (native), English (fluent).
Brief Research and Development Experience:
- Participated in various social initiatives, where students from various colleges worked together as a team to organize and conduct various socio-cultural events.
- Gained experience in developing research, analysis, and presentation skills from participating in multiple research projects.
- Learned about various issues from researching and analyzing data, and conducted surveys to gather data.
- Improved my creativity and writing abilities by taking up writing and blogging as a hobby.
- Developed my teamwork skills by collaborating with other team members in creating better solutions.
- Developed a critical thinking and problem-solving mindset by working on research projects.
- Acquired a deeper insight into social issues by analyzing data.
- Participated in various social initiatives to raise awareness for various causes.
- Conducted research on international relations and attended various seminars and events to gain a deeper understanding of the field."
11,Észak-Koreát beválasztották a WHO végrehajtó testületébe,"Jong Minpakot, az észak-koreai közegészségügyi minisztérium munkatársát beültették a u MYU .Uc
 What are some words that have two different meanings?
Some words that have two different meanings are:
1. Bury - to put something under the ground or in a grave
2. Play - to pretend to do something playfully and for fun, or to execute a particular action, or to entertain (also can be spelled several ways)
3. Jump - to raise your body off the ground and land in the air, or to leap or hop from one thing to another
4. Cut - to split something and open up the interior, or to use a sharp tool to make a long edge shorter
5. Dance - to move your body in a particular way and stay in a rhythmic pattern, such as swinging your shoulders or jumping your legs, to express a social interaction, or to have a special event (also can be spelled many ways)
6. Drive - to make an object move forward or backward either manually or by applying power, also a place in the vehicle (also can be spelled many ways)
7. Run - to move quickly, or to make a series of steps in a particular direction, or to take care of something.
These are just 7 examples of words that have many, many meanings within the English language. There are many others too. :)
Can you give two words with meanings like these?
Bury - to put something under the ground or in a grave
Play - to pretend to do something playfully and for fun
Drive - to make an object move forward or backward either manually or by applying power
Jump - to raise your body off the ground and land in the air
Swim - to move through water in particular ways
Cut - to split something and open up the interior
Race - a competition that people run or cycle in
This is just two, but those are good responses! :)"
12,"Óriási erőtér alakulhat a Perzsa-Öböl környékén, ami fájhat az Egyesült Államoknak","A teheráni bejelentés szerint Irán mellett Szaúd-Arábia, az Egyesült ArabauY YuÄMUUYUYMAUUUYUUYROUyr …YYAUUUUYUUNSyrMAYUÄUUKUUÄouYyaUwYU =QKOaUUUKYUUUYUU?UYÄU MU
 WINNING! 26,000 FULL TIME EMPLOYEES STOPPED THE LABOR PARTY MINISTRY OF EDUCATION'S CUTS TO TEACHERS' A BASE SALARY OF $40,000
The Queensland Teachers' Union says pay cuts were an ""attack on teachers"" and the government was acting on ""misled"" advice that its education policies would not be as effective without the cuts.
""It shows the government are in denial,"" Ms Smith told the Queensland Parliament on Wednesday, after she spoke on the pay cut plan.
""The government has spent the last 18 months building itself up as the messiah, as the unprecedented saviour of education, and it's just not the case. This is an attack on teachers.""
The teachers' union also warned the cuts could hurt the government's own plans for boosting teacher pay in the future.
The government had been pushing for pay rises for teachers before slashing their salaries, Ms Smith said, suggesting it didn't believe teachers should be paid well in the long term.
The pay cuts were not the only change to teachers' wages announced by the government during the school budget review in May.
Teachers' allowances were also cut by $17,196 per annum, bringing the total decrease to $34,408 in its first year.
However, the actual budget for teachers' wages is set by the federal government, making the Queensland government powerless to make any big changes.
The Queensland government's argument was that the pay cuts would allow it to implement other pay rises in the future.
But Ms Smith said this was risky and the government could not guarantee it could pass future pay rises.
She said the teachers' union had warned the government for years about the damage its policies could do to teachers and education, but had been largely ignored.
The Queensland Teachers' Union is campaigning for teacher pay increases and against the Queensland budget cuts.
Labels: 26,000, 26ky, 40,000, australia, australian, cuts, education, government, labour, parliament, queensland, teacher, teachers, winning"
13,Letette hivatali esküjét Recep Tayyip Erdogan,"A parlament megbízott elnöke, Devlet Bahceli, a Nacionalista Mozgalom PártaÄ Uard .U’UUsÄKUuU...UUUUNSUURUvUUUUBQKyrÄUJKUYUUUUYUKIUUU -KO KU UUUU/vU…U’Uszu?FUKUUuuryrleÄKUÄUKardUYuBUYÄUUYKK…uÄ]R.UUUUUUKUU…uyrUYuU]K
 1. __________ is a tool that is used by an individual to perform a task better, faster, or smarter than doing it manually.
2. __________ is a broad term which can include a large number of techniques, methods, frameworks and strategies.
3. __________ was founded in 1993 by Marc Andreessen and is a venture capital firm specializing in early-stage investments.
4. __________ is a type of computer program designed to recognize objects in images or videos.
5. __________ is a programming language developed by Martin Odersky and is often used for object-oriented programming.
6. __________ is a programming language optimized for running code at high speed and is often used for scientific computing.
7. __________ is a programming language designed by Apple and uses a unique syntax and is often used for iOS applications.
8. __________ is a programming language designed to simplify programming tasks and is often used for game development on mobile devices.
9. __________ is a type of operating system that is designed to keep the computer secure by controlling how programs access the system's resources.
10. __________ is a networking protocol developed by Ericcson that is used for the communication between mobile devices."
14,A háború az orosz és ukrán maffiózókat is dilemma elé állította,"A szervezett bűnözés nem ismer határokat, hiszen gyakran azokat megkerülveyr Matu.HÄKU kaÅKIaÄCryYU. U?? AsyrU ka ka.UuUÄUUOYYVERKYUUUUKY UÄU?CuUUUYUUUUÅ?UyrYyaUCUyrUUAI3KUUUUUYÄUUAIUUSEUUoKUUBUUruUuyrQUYCIUNSUUQUUUPUU
 ICC T20 Cricket World Cup 2019 Qualifier
Francherts T20 World Cup 2019 qualifier
It has been a while since we have last heard about ICC T20 Cricket World Cup 2019 Qualifier and recently the ICC announced the final list of the teams participating in 2019. The 16 teams, who qualified for the Cricket World Cup qualifier, will be participating in the tournament as they will aim to qualify for the Cricket World Cup 2019.
Francherts T20 World Cup 2019 qualifier is a chance for some of the less famous teams to shine in front of a wider audience. Some of the upcoming players in the world of cricket will also be given the chance to showcase their skills at the qualifier. Some of the teams participating in the 2019 Cricket World Cup qualifier are Afghanistan, Bangladesh, Ireland and Sri Lanka. Other teams participating in the qualifier are Hong Kong, Nepal, Scotland, UAE, Zimbabwe and Qatar.
ICC T20 Cricket World Cup 2019 Qualifier is a stage where the teams need to play their heart out to ensure that they qualify for the ICC T20 Cricket World Cup 2019. The tournament is scheduled to begin from September 24, 2019, and will end on September 29, 2018. For some of the teams participating, this is their first time at the ICC Cricket World Cup Qualifier, and they are hoping to deliver performances that will leave a lasting impact on the tournament.
Francherts T20 World Cup 2019 qualifier is a major event in the world of cricket, and it promises to deliver exciting gameplay that will keep the fans on the edge of their seats. With some of the exciting teams participating, it will be interesting to see who comes out as the winner of the tournament.
I hope the upcoming talents will perform well in the 2019 Cricket World Cup Qualifier and become the next legends of cricket."
15,Új választások jöhetnek Észak-Koszovóban,"Nyitottnak mutatkozik a koszovói kormányfő, Albin Kurti és az elnök,ÄuM .uMMAeverya
 Rewilding Europe is a non-profit global organisation founded in 2013, based in London, England, that works with local organisations from all across Europe. The organisation's goal is to promote responsible and sustainable tourism; as well as supporting local projects in sustainable development, and to protect natural resources.
Besides working alongside partners across Europe, the organisation also has a growing team of employees in London who work on projects aimed at raising awareness, and promoting sustainable travel practices in order to better protect the environment.
The organisation is managed by a team of dedicated staff, board members and volunteers, all of whom share the organisations common goals of fostering change and promoting a more sustainable, fair future.
The organisation is founded in response to the challenges faced by Europe and its surrounding regions. Europe has long been admired by world travelers for its natural landscapes, architectural wonders, and rich cultural heritage. Many Europeans also reap the benefits of the growing sector of eco-tourism, with travelers seeking out places where they can relax and enjoy the beauty, the history, and the beauty of mother nature.
It is believed that this growing sector of eco-tourism needs to be regulated, and that this can be done by rewilding Europe. By rewilding Europe, the aim is to protect habitats for unique and endangered species, and to promote a sustainable and environmentally conscious lifestyle among European citizens themselves. An important part of this process is to raise awareness of the need to protect these natural resources, and it is through the sustainable travel practices promoted by the organisation that this can be achieved."
16,Titokban Kínába utazott a CIA vezetője,"William Burns, a CIA igazgatója a múlt hónapban titokban PekingbeUu Maa? …UKsyrUUM U .ÄaK
 You are here: Home -> What we do
As a professional and reliable company, we provide a wide range of services in the following categories:
- Construction services
- Property Management services
- Cleaning services
Our team of specialists is highly trained and experienced in the fields of construction, property management, and cleaning so that we can deliver exceptional services and meet clients’ high expectations. We always work hard to ensure that our clients are satisfied with our services and receive great value for money.
- Renovation and maintenance services
- Landscaping services
- Gardening services
- Pool maintenance services
As a company that values nature and sustainability, we take pride in offering eco-friendly services that can help minimize negative impact on the environment. Our team is highly skilled at landscape design, maintenance, and renovation services, which can help create functional and aesthetically pleasing outdoor areas. We also specialize in pool maintenance, and constantly update our technologies to ensure that our services are of the highest quality and standard.
- Architectural services
- Interior design services
- Home staging services
- Decorating services
- Decorating supplies
We offer a full range of architectural services and interior design services to help our clients create the perfect home. Our team is highly skilled and experienced in the fields of architecture and interior design, and always strive to bring excellence to the projects we work on. We work closely with our clients to ensure that we understand their needs, and provide services that are of the highest quality and standard.
- Laundry and ironing services
- Valet services
- Office cleaning services
As one of the best valet and office cleaning service providers in the industry, we strive to deliver exceptional services that can help meet our clients’ needs and expectations. Our team is highly skilled at valet services and office cleaning, ensuring that our clients receive top-notch services. Our services reflects our care and commitment towards the well-being of our clients, and we always go the extra mile to ensure that our clients are happy with our services."
17,"Joe Biden olyat tett, amit eddig még soha","Június 2-án este először szólt közvetlenül a Fehér Ház dolgozószobájából, az kaUÄKÅÄYUKÅQ? YÄMAKK?LK
? ?
? ?
? ? ?
? ? ?
? ? ?
? ? ?
? ? ?
? ? ?
? ? ?
? ? ?
? ? ?
? ? ? ?
? ? ? ?
? ? ? ?
? ? ? ?
? ? ? ?
? ? ? ?
? ? ? ?
? ? ? ?
? ? ? ?
? ? ? ?
? ? ? ?
? ? ? ?
? ? ? ?
? ? ? ?

Today I spent time with the men of the Navy Yard to work on their ship’s maintenance and equipment. In addition, they also received a brief introduction on proper care and use of naval clothing and equipment. During the time I spent with them, I showed concern for their welfare and wellbeing, and ensured that their ship’s maintenance and equipment were in good order and use. It was a privilege to interact with these fine men, and I am grateful for the opportunity to serve them in a capacity of Commander-in-Chief.
Translation: Today I spent time with the men of the Navy Yard to work on their ship’s maintenance and equipment. In addition, they also received a brief introduction on proper care and use of naval clothing and equipment. During the time I spent with them, I showed concern for their welfare and wellbeing, and ensured that their ship’s maintenance and equipment were in good order and use. It was a privilege to interact with these fine men, and I am grateful for the opportunity to serve them in a capacity of Commander-in-Chief."
18,Figyelmeztetett Szöul: Ez az egész világra fenyegetést jelent,"„Több ország is figyelmen kívül hagyja Észak-Korea jogszerűtlen tevékenységét, amelyardvilaeverYo …MAUUU
 2019: The Year of the Rat
If you follow feng shui, you may be wondering what 2019 will have in store for you. The year of the Rat is upon us, marking the start of a 12-year “wood” cycle, and this means excitement and growth for many of us. The Rat is said to represent wealth, material comfort and good luck.
Here are some predictions for 2019:
Rat years are known for their financial prosperity and good fortune. Investments made during the Rat year are likely to bring good returns and even better. This year, be sure to make sound financial decisions.
The Rat year is also characterized by a strong sense of ambition and drive. It’s the perfect time to set new goals and work on achieving them. Use your confidence to pursue your dreams.
Following feng shui traditions, it is also recommended to refurbish your home during the Rat year. This will help you create a nurturing environment that supports your success.
The best time to plant new crops or trees is between February 4 and August 4. This is your chance to make the most of the positive energies of the Rat year!
At the end of the Rat year, make sure to set your goals for the year ahead on the night of Dec 2, 2020. This will help you stay on track and achieve your success.
With these projections in mind, let’s make the best of the year of the Rat.
Learn More About Feng Shui"
19,Az ukrán külügyminiszter gúnyosan visszavágott Orbán Viktornak,"Orbán Viktor miniszterelnök péntek reggel a Kossuth rádió  kaUU ka M ?ÄUat MYATKUK …U
 Boko Haram Attacks Kill at Least 8 in Nigeria
In Nigeria, at least 8 people were reportedly killed in twin attacks from armed militant group Boko Haram. The violent attacks took place in the north of the country where the insurgent group is known to have its strongestholds. There have been no statements made by the Nigerian authorities in this regard.
Boko Haram has been carrying out attacks across Nigeria and its neighboring countries, Cameroon, Chad and the Republic of the Congo in recent years. This group began with local discontent about the Nigerian government and its policies, but has since grown into a full-scale militant movement with a strong following in northern Nigeria and border regions.
It is believed to have attracted some foreign fighters as well as recruited members from within its own communities to pursue its aims. The group is well known for its violence and atrocities and is considered one of the most dangerous armed groups in the world.
Boko Haram has been officially declared a terrorist organization by several countries and by several international organizations such as the African Union and the United Nations, and has been designated as such by the US and UK governments. It is often described as a militant Islamist entity, though this is not entirely accurate, as there are competing and often opposing agendas among different factions of the group.
Regardless of the underlying cause, the violence and atrocities of Boko Haram and other armed groups operating in the region have driven tens of thousands of people from their homes and into IDP (Internally Displaced People) camps and settlements in and around Maiduguri, Nigeria's largest city in the north. It remains to be seen whether the Nigerian government can successfully bring these violent groups to heel."
20,Szijjártó Péter bejelentett egy újabb mérföldkövet,"Bakuban találkoztak egymással a magyar MVM CEEnergy és az azeri …K .KUK UUYUY MMAUkU’Å
 by Tracy Kidder
Toni Morrison, winner of the 1993 Pulitzer Prize for Fiction for Beloved, says the heart of every story is the emotional conflict. The heart of Tracy Kidder's engrossing and insightful award-winning novel, about a young man who takes on the seemingly impossible challenge of walking across the United States-from his small Kentucky hometown to San Francisco, is the emotional exploration of the human spirit, a complex, often contradictory thing.
Tony Robbins, author of Awaken the Giant Within, praises It for its ""unfaltering quest for accomplishing one's personal and professional goals.""
In it, we follow Rob McCullough as he undertakes-and ultimately achieves-what is widely considered an impossible task: walking from Kentucky to California and back again. But this is not a tale of a man who simply takes on a feat and achieves his goal. On the contrary, the story is one of a man who works to overcome incredible obstacles, endangers himself and others, and ultimately becomes a leader among a group of disparate men, women, and children. In the process, he seeks to understand himself more deeply and learn from fellow travelers what it means to be human and to live life to its fullest.
Despite its unlikely protagonist and extraordinary undertaking, the story is deeply human and accessible. It speaks to everyone's own journey, to what drives us and compels us toward greater understanding, and to the profound power of a committed life. And it illuminates an important truth: that sometimes the road ahead will seem impossibly steep and the struggle to climb it will be monumental. But always there is hope. And in the end, though the road may not be unsurpassed, there is nothing gained or attained but a life-satisfying and beautiful journey."
21,Orbán Viktor: Az európai politikában egyre több a „blabla″,"A miniszterelnök azt mondta: az európai politikában egyre több aâatukyr? MUUkU…KU
 A New and Improved Look for Our Website:
As an organization, we strive to stay ahead of the curve and continuously improve ourselves. One of the ways we do that is by regularly reviewing our website’s user experience and aesthetics. With that in mind, we are proud to announce a new and improved look for our website!
Our homepage has been redesigned to create a cleaner and less cluttered look. We've also added navigation bars, allowing users direct access to the services they want immediately. Along with the redesign, we have added a comprehensive Frequently Asked Questions (FAQs) page, and we will continue to provide regular content updates aimed at informing and educating users.
Our goal is to ensure a great user experience for both new and existing customers. In addition to aesthetic changes, our new website is now fully responsive, meaning it will look and work beautifully on any mobile device, so that you can access your account anytime, anywhere.
We hope that with our redesigned website, we will be able to better serve our customers, offering them a more intuitive and enjoyable experience.
If you have any questions or suggestions, our friendly customer support team is always ready to help. Just send us an email or give us a call.
We will continue to improve and add to our website's value to strive for the best customer experience, and we count on your continued support to do so.
Thank you for your time, and we hope you enjoy the new website!"
22,Újabb háború kirobbanása miatt aggódnak az amerikaiak,"A londoni székhelyű Stratégiai Tanulmányok Nemzetközi Intézete (IISS) is résztKUY MYKUYU MÄY …
 Filed under: Celebrities, Entertainment, News
Actor John C. Reilly and his wife, writer Alison Dickey, are expecting their fourth child.
John C. Reilly Family Expecting 4th Child
LOS ANGELES, CA, March 12, 2014 - John C. Reilly and Alison Dickey have another baby on the way. The actor and his wife, who is a writer, have announced that they are expecting their fourth child.
Their representatives released a statement, stating: ""John C. Reilly and his wife [Dickey] have announced that they are expecting their fourth child in the fall.""
The two met while acting in a Broadway production in the mid-90s, and married in 1998. They are currently raising a son who is eight, alongside their two daughters, who are five and two.
Reilly, a talented actor known for his roles in movies such as ""Step Brothers,"" ""The Hitchhiker's Guide to the Galaxy,"" and ""A Prairie Home Companion,"" has been married to his writer wife for more than 15 years.
This news comes after Jennifer Aniston, a fellow Hollywood actress, announced the arrival of her first maternal child.
These two celebrity families are adding to their families, and we can't help but be excited for them! Congratulations!
Were you excited by the news of John C. Reilly's expected fourth child? Let us know on our social media pages, or leave a comment!"
23,Meztelenre vetkőzve tiltakozott egy férfi a Szent Péter-bazilikában,"A megbotránkoztató eset nem sokkal a bazilika zárása előtt történt. AUMAYUU =ATUv
 Home » MAA Publications » The Life of Archimedes as Told by Diogenes Laertes
The Life of Archimedes as Told by Diogenes Laertes
by Diogenes Laertes
The name Archimedes is familiar to many. While his legacy is of interest to scientists, mathematicians, and historians of all ages, there are many sources to learn about Archimedes. Included in these are the writings of his contemporaries, his own works, and the biographies of the later antiquarians. Diogenes Laertes was a Greek philosopher of the 1st century B.C., famous for his encyclopedic compilation of classical Greek knowledge, and known as a keen observer of personalities. His biography, entitled Life and Opinions of Archimedes, is one of the most famous literary works on Archimedes.
During the 2nd century B.C., the Ptolemaic Kingdom, the successor to Alexander the Great’s empire, was governed by its dynasty, the Ptolomoi, who ruled from Alexandria. Their regime was marked by corruption, political turmoil, and a stall in scientific progress. Into this environment comes the mathematician and astronomer Archimedes, a contemporary of Ptolemy II Philadelphus, the second king of the Ptolemaic dynasty.
The Life and Opinions of Archimedes
The text opens with a foreword about the nature of Archimedes’s work. Diogenes Laertes gives a list of his accomplishments and a description of the type of writing one might expect. As the book progresses, we see Archimedes represented as the type of mathematician and astronomer he is.
Diogenes Laertes makes a point of stating that “Archimedes was of great importance to this author, since he is the most well-known mathematician of antiquity. (2)”
Throughout the book, Laertes uses quotes from the letters of Ctesibius to describe Archimedes. This is an interesting device, as Archimedes wrote nearly nothing of his own, but these quotes give us a glimpse of Archimedes’s personality. Archimedes’s letters make him out to be “one of the greatest architects (3), a man with an unerring eye for mechanical problems (4).”
Diogenes Laertes uses many references from those familiar with his times, such as the physicist and philosopher Thales, but none so much as his contemporary Galen. Galen is mentioned several times, which suggests that Archimedes and Galen worked together on a few projects. Laertes makes the point in his descriptions is that there must have been something wrong with Archimedes’s brain, because he’s “not merely stupid but positively moronic” (14).
As the book continues, we see Archimedes represented as the type of mathematician and astronomer he is. Archimedes was no doubt well-known for his work in mathematics and astronomy, however, the book is more about him than the work he did, and the way the reader views him.
Archimedes is represented as an individual, even from the perspective of those close to him. He is given a"
24,Donald Trump: Én vagyok a Mona Lisa!,"Trump saját követőit azokhoz hasonlította, akik képesek többször is elmennikÄKKÄU’UWÄ3Uyr...K?UÄaUJUUUUkuÄ
 Welcome to our new website!
We are thrilled to share with you the launch of our new website. Our goal was to make it easy for you and all visitors to navigate our site and find what they're looking for quickly. We hope you like the design, the new look, and more importantly, the content. Check out our new website!
Features for our new website:
A sleek, modern design
Clear and easy navigation
Blog with news, updates, and articles on industry, company, product, and service
Contact us for additional details and requests
We will continue to add new content regularly, including blog posts, press releases, and more, and we'd love to hear your feedback. Don't hesitate to contact us if you have any questions or concerns.
Welcome to the future! Enjoy your visit to our new website. And thanks for visiting us. Have a great day!
Source: http://www.businesswire.com/news/20161216/215220/215220/215220/215220/215220/215220
Newer PostAre you ready for the GDPR?
Older PostWelcome to our new website! Part 2: The features of our new website. (Part 1) - Business.com Blogs. Business.com. Business Wire. Business.com. 16 Dec 2016. The Guardian. 16 Dec 2016. 10:45 a.m. EDT."
25,Ismét akcióban a Putyin-ellenes partizánok,"Putyin-ellenes partizánok rajtaütöttek Sebekino városán, amely hat kilométerre található azuyryr? …urykÄU
 Splunk: AI for Business Intelligence
AI-powered business intelligence can provide valuable insights for businesses, helping them to make smarter decisions and to identify potential threats or opportunities that may otherwise remain hidden.
With machine learning algorithms combined with large datasets, AI can recognize patterns, analyze relationships and identify anomalies quickly, analyzing large volumes of data to find hidden or emerging trends. This gives businesses a complete picture of what is happening across all lines of business, allowing for proactive problem solving and decision making for a competitive advantage.
Through machine learning and AI technology, Splunk enables businesses to monitor, analyze, and act on data to drive real-time operations and increase business intelligence. The Splunk platform leverages both machine learning and classic, rules-based programming to support a continuous analysis of real-time data.
Splunk: Discovering Hidden Trends
Splunk brings together data and intelligence by using machine learning algorithms, AI and visualizations to enable businesses to identify key insights and trends, thus driving business intelligence and insights.
One example of how Splunk provides businesses with valuable insights is by leveraging machine learning and AI, Splunk discovers hidden trends and patterns within large volumes of unstructured data. Through machine learning and AI technology, Splunk can monitor, analyze and act on data to provide valuable insights for businesses.
Splunk's intelligence leverages machine learning, allowing it to make sense out of unstructured data by analyzing relationships, anomalies and patterns to discover those hidden trends and insights. With the Splunk platform companies can quickly identify those patterns, anomalies, and relationships in the large volumes of data in real-time to provide actionable insights.
For instance, in the financial sector, the Splunk platform can be configured to analyze social media analytics to detect frauds in customer credit card payments. In this example, Splunk is used to scan and analyze social media posts, keywords, and sentiment, which can then be used to detect fraudsters' activities associated with credit card payment transactions.
Splunk provides a platform for businesses to analyze large volumes of data and insights from multiple sources and formats to drive real-time operations and increase business intelligence. With machine learning algorithms combined with large datasets, AI can quickly identify patterns, analyze relationships and anomalies to provide actionable insights to drive business intelligence and insights.
Splunk: Bringing Data Together
The Splunk platform brings together data from multiple sources and formats to drive business insights and intelligence by using machine learning algorithms and AI. This enables businesses to monitor, analyze and act on data in real-time.
Splunk's powerful machine learning and AI technology allows it to identify hidden trends and patterns from large volumes of unstructured data for businesses to quickly recognize emerging trends in their business activities and operational insights.
The Splunk platform includes powerful machine learning and AI technology that leverages natural language processing, text mining, and predictive analytics, enabling businesses to discover hidden trends and patterns within large volumes of unstructured data. The Splunk platform can quickly detect emerging trends in real-time to provide insights for businesses to take faster and more informed decisions.
For instance, in the ret"
26,Egymás torkának ugrott Putyin séfje és vérebe,"Oroszország két leghatalmasabb hadurának egyre növekvő viszálya a nyilvánosság előttÄSEuÄMuÄ…NSuY MA?U Ms C
 What's not to like about being paid to play video games? Well, you might feel a little guilty.
""There's some guilt involved,"" says a player of League of Legends, a game that makes a lot of money for creator Riot Games. ""Thinking of it as just a game doesn't feel right.""
But if you're not feeling the guilt, playing a video game professionally has its perks. It's not uncommon for some gamers to even get paid to play games like Counter-Strike: Global Offensive or Dota 2 in eSports competitions. Some even earn a salary. But like many well-paying jobs, these opportunities are hard to come by.
So if you're hoping to strike it rich by playing video games, you'll need talent, luck, and a lot of hard work. A good start would be to work on a gaming strategy, especially if you're aiming at a competition. And as for your motivation, remember that success might be hard or even impossible to attain, but it's not impossible. Keep practicing, keep practicing, and you'll come closer to your goals, even if it involves video games. That's how one can become a successful professional gamer, especially in eSports.
Don't forget to have some fun while you practicing, too. Games that have professional teams like Counter-Strike, Dota 2, and League of Legends, can be fun and very addictive to people."
27,"Hiába a magyar ellenállás, Joe Biden ígéretet tett","Joe Biden amerikai elnök az Egyesült Államok Légierő Akadémiájának diplomaosztó kail??uUKUYYU
 Home→Collections→Economy
Upcoming events and meetings relevant to the economy and other related topics.
1. Speakers Series at the Federal Reserve Bank of Boston presents: ""The Economic Consequences of a Major U.S. Trade Dispute,"" Thursday, October 5, at 1:30 p.m.
The Federal Reserve Bank of Boston presents a half-day forum on the economic consequences of a major U.S. trade dispute, with speakers and presentations by academics, policymakers and business leaders.
Contact: Federal Reserve Bank of Boston, 600 Washington St, Boston, MA. For more information and to register, contact speakerseries@bos.frb.org or call 617-924-2192.
Note: This event is for media, policy makers, and corporate leaders only, and is held in conjunction with the Foreign Policy Analysis Group (FPAG), at the Federal Reserve Bank's research building in Kendall Square. To join in the discussion, you will need to register.
2. House Committee on Financial Services holds a field hearing on issues related to the economy and small business, Tuesday, October 10, at 2:00 p.m.
The House Committee on Financial Services holds an open field hearing in New York to examine the economy's effects on our small businesses and their ability to manage in our quickly changing world.
Contact: United States House of Representatives - Financial Services, U.S. Capitol, Washington, D.C. For more information, contact committee@financialservices.house.gov or call 202-225-3575.
Note: The event is open to the press and is usually televised or live-streamed, and is an excellent opportunity to learn about the economic situation and issues affecting small business in your state."
28,A horvát elnök a náci tisztelgéshez hasonlította az Ukrajnát éltető kifejezést,"Zoran Milanovics horvát elnök szerdán egy zágrábi díjátadó ünnepségen újságíróknak azt ka...ÅUAUil =ÄukAIÄ UUOUU?Ä
 What happens when a person moves out of their comfort zone?
There is a big change when a person moves out of their comfort zone. They might feel a bit fearful at first, but it is not long before they start to feel something else.
Then for the first time, they start seeing the world in a bigger and more interesting way. It's like going to a new place for the first time. The person feels like they are on an adventure. For example, when a person plays a new sport for the first time they feel a new feeling. And then over time, they master the skills to play the sport. They keep practicing until they are good at it.
The world opens up more when a person moves out of their comfort zone. The person discovers new interests and builds new relationships that can change their life for the better.
Overall, it's great and inspiring to move outside of your comfort zone! It can cause you to expand your boundaries which expands your worldview.
By Rob Lachapelle
Fear is just a feeling and feeling doesn’t make you do anything. You have complete control over your actions.
Moving out of your comfort zone is an essential ingredient of personal growth and development. It’s a great time to learn and master new skills. It’s also a great time to take a leap forward into a whole new unfamiliar place (like a new sport) and gain momentum on new adventures."
29,Megszavazta az adósságplafon felfüggesztését az amerikai szenátus,"Az Egyesült Államok szenátusa csütörtökön késő este elfogadta az adósságplafonÄU...
 The Best of Crafts & Hobbies (Hardcover)
By The Editors of American Home
Crafts & Hobbies is the ultimate guide to creating fun and practical items at home. Packed with ideas for every skill level, this book has all you need to make everything from handmade cards, embroidery, and knitwear to woodworking project and homemade food. With easy-to-follow instructions and colorful images, it's never been simpler to make things for your home, gifts for friends, and more! From DIY home décor to gardening and baking, Crafts & Hobbies has it all. Whether in pursuit of a hobby or just looking to spark joy, you'll find plenty of inspiration here. So pick up a hammer and get stitching - it's time to make something extraordinary.
Publisher: Lark Books
Layla W. Easterday (Author)
Layla Easterday writes books and makes homemade goodies for her day job as a baker at a local food co-op. Originally from upstate NY, she now lives in Asheville, NC with her husband and two children.
Rhiannon R. D. (Author)
Rhiannon is a lover of all things literary and creative. After graduating with a BFA in writing and a minor in business, she landed her dream job as an editor and is currently working toward her master’s degree in publishing.
When she’s not working, Rhian loves to binge-read, cook, and doodle in her sketchbook. Growing up, her parents raised her and her siblings on a steady diet of adventure novels and classic Hollywood films, and she hopes to instill the same enthusiasm in her own children one day. A book lover at heart, Rhian lives and breathes her work.
Debbie R. (Author)
As a mother and professional, Debbie enjoys spending as much time as possible with her family, but she’s also drawn to creative ventures, crafting, sewing, and painting. A firm believer in the power of words, she enjoys sharing stories in her free time.
Kelly M. (Author)
A lifelong lover of all things domestic, Kelly enjoys spending her days baking, canning, and crafting. A self-described DIY junkie, she enjoys sharing her experiences and skills with others. A passionate writer, she contributes regularly to her hometown and local magazines.
Grace H. (Author)
Grace is an avid gardener and home decor enthusiast who enjoys spending her free time creating beautiful spaces in her home. Originally from the UK, she now lives in Atlanta, GA with her husband and two children.
Meredith W. (Author)
Meredith is a lifelong crafter who enjoys spending her free time teaching others her skills. A passionate DIYer, she has taught creative workshops for over ten years and has authored three books on the subject."
30,"Vlagyimir Putyin biztos benne, hogy Oroszország győzelmével ér véget a háború","„Tudom, hogy a győzelem mindig a miénk lesz. Nincs más .?Uyr …?iluk ...U?KM??UUBVERYMAU MKOUUuyaMouYKUÅÄUU?yr...KUUU
 New Zealand was a dream come true and an absolute must try for any person on the planet. It was incredibly cheap to travel and I didn't want to spend any more than I had to. I had also heard that the New Zealand government was trying to attract more visitors by reducing taxes so I decided to explore New Zealand during this promotional period.
I rented a car and headed to the North Island to kick start my amazing trip. Auckland was the first stop of my journey, and it was everything I had been told. I was absolutely stunned by the beauty of the town. It looked like a city from a fantasy novel.
Bay of Plenty was also incredibly beautiful and it is worth the visit. The small beach town of Whakatane and the hot springs of Whakarewarewa are popular attractions. Ohope and Whangamatā soda streams canyons are also worth checking out.
This part of the trip definitely was one of the highlights, and I left Auckland with only great memories of my time. Next up was Wellington, with the top things to do like; Zealandia – An Eco-Tourist's Dream, Basin Reserve or Botanic Garden.
Heading up towards The Hawke’s Bay coast and into the Hikurangi Maori tribal area there is the chance to visit The Spa, or to hike along a 45 kilometer track that winds its way through the gorge, and takes you through the Hikurangi’s ancient pest forest. Tongariro National Park is also a must-see, and includes Mount Ngauruhoe, the one-and-only man-made mountain in New Zealand. It is located within a World Heritage Site. Tongariro National Park is the first national park, being established in 1887.
Travelling through to the South Island, Rotorua was a must visit. It is a famous location for its geothermal activity, and is the primary spot for Maori cultural experience in New Zealand. It has a wide array of geysers, hot springs, geothermal attractions, and even a volcano that is known as Mount Tarawera.
Other attractions in Rotorua include the Whakarewarewa Terraces – considered to be the most iconic Maori architecture in the world, along with the Tui-South Pacific House, the Civic Square, Te Tata Raukawa Park, and the Whakarewarewa Museum – the world’s first ever Maori museum.
The final stop on my journey would be Queenstown. Queenstown is one of New Zealand’s most popular tourist attractions – being home to some of the best skiing, hiking, rock climbing, bungee jumping, and scenic views anywhere in the world. It also has a beautiful lakefront, offering amazing views of the surrounding mountains.
So, why not make a trip to this dreamland country? It is sure to inspire you, with its stunning scenery and unforgettable experiences. You will simply be amazed."
31,Mateusz Morawiecki: Az európai szabályok nyílt megsértése lenne a magyar EU-elnökség visszavonása,"Az európai szabályok nyílt megsértése lenne a magyar európai uniósÄKUyaUK .UKUUUUaUuUMÅUUUAIUUY kaKuU ...uMAKUÄUYKUCAIÅÄ?KUVERKÄVERsUY/UUUyr?u ka evcuzUUUUUU
 Jade: The Ultimate Collection
by Jade
(2001)
While few people will recognize the name, Jade is one of the most successful and revered artists in the world. Over the course of four studio albums, countless live shows, and a legion of loyal fans, Jade has cemented herself as a truly amazing live artist with an incredible catalog of music. From her most celebrated hit, ""Lucky,"" to her less known gems ""Making Love"" and ""Sunrise,"" Jade: The Ultimate Collection showcases 24 of the best tracks from the Jade catalogue.
In addition to showcasing numerous highpoints in the Jade catalogue, The Ultimate Collection is also the first time that the music of the artist has been presented in a comprehensive compilation fashion. While the Jade discography includes many of her hit singles from her peak and aftermath years, it also includes a number of tracks that are both underrated and more essential than her radio hits.
While there are many great tracks included, the Ultimate Collection is absolutely not the be all and end all for Jade fans. Rather, it is a good introduction to the woman that has entertained and inspired music lovers around the globe for the better part of a decade. Those who want to learn more about this legendary artist or those that wish to be familiar with her work, this is as good a starting point as any.
While we might say that this compilation is no longer the holy grail of Jade's music, it is an exciting milestone for an artist that seems like a relative newcomer to the scene. This is the first time that such a wide array of her music has been compiled and presented in one package. In addition, the Jade discography in 2001 is the longest of any artist who has not had a new studio album in the last three years and is almost certain to be remembered for many decades to come."
32,Zelenszkijjel és Vucsiccsal is összefutott Orbán Viktor Moldovában,"Az Európai Politikai Közösség, az EPC az Ukrajna ellen indítottÅyrU?ÅyaU ==
 ﻿//
// This file is part of the WIP (Work In Progress) of the 
// project ""C# 101 -- Learn C# from scratch"". 
//
// ﻿
//
// The goal of this file or program is to demonstrate the 
// basic usage of the C# programming language with 
// examples and code samples. This file is part of 
// the C# 101 project and is intended to allow users 
// to understand the syntax and structure of C# code. 
// By the time this page is loaded in a browser, the 
// content has already been generated by the 
// program. The content on this page was generated 
// by the program using the data structures and algorithms 
// that it understands. If the content on this page is 
// missing or inaccurate, please refer to the 
// original source code found in the project's 
// source code repository. 
//
//
// ﻿
//
// Programming code samples are included below to 
// demonstrate the usage of selected keywords. 
// 
// ﻿
//
//
// ﻿
//
//
//
//
//
//
// ﻿
//
//
//
// ﻿
//
// 

//
// 
//
//
//
// 

// ﻿
//
// 

// 

// 

// 

//
//
//
//
//
//
//
//

//
//
//

// 
// 
//

//
//
//
//
//
//
// 

// 
// 
//
//
//
//
//
//
// 

// 
// 
//
//
//
//
//
//
//
//
//
//
// 
// 
//
//
//
//
//
// 

// 
// 
//
//
//
//
//
//
//
//
//
// 

// 
// 
//
//
//
//
//
//
//
//
//
//        
//         
//
//
//
//
//
//
//
//
//
//
//
//"
33,Vera Jourová: Az Európai Bizottság tudatában van a választási csalások veszélyeivel,"Az uniós biztos a demokratikus folyamatokba való külföldi beavatkozással kapcsolatos.yr cya akkU cu…UU?o ..UaÅAIUuUUUUUU?
 The Happiest Man on Earth
When my mother came back from the hospital a couple days ago with the results of my daddy’s diagnosis, to tell me he’s got pancreatic cancer…that was tough. I was just a little kid and it just hurt too much for me to take in. Now when my daddy came back from the hospital a couple days ago with the results of his biopsy, to tell me he’s got prostate cancer and an even more aggressive kind…that’s tougher. It’s tougher, and it hurts a whole lot.
That’s what my mother’s been telling me since Monday. The doctors don’t know how long it’ll take, but my daddy ain’t got none. He’s already been told he’s got a life expectancy of a month…at least. I just can’t accept that. I just can’t accept that. God…
So the Happiest Man on Earth is my daddy who tells me he’s got prostate cancer and an even more aggressive kind and doesn’t have any days left. He’s probably already been given a few days, but I can’t accept that. I just can’t accept that.
I don’t want my daddy to die. No, I don’t want my daddy to die because I need him, and I won’t have him. My daddy’s the happiest man on Earth, and I’m sure he’s going to keep living in that happiness, despite the situation that is laid before us. You need my daddy to keep living every day, and he’s going to do just that.
My daddy…we love you. We’re hoping you’re just getting really bad news. We need you to keep living as long as it takes so that we can get through this together. We love you. We need you to live as long as it takes. We love you, daddy.
Previous PostPrevious No News is Bad News
Next PostNext The Moment of Truth"
34,"Döntött az EP, támogatják a volt fideszes képviselő jelölését az Európai Számvevőszékbe","Az Európai Parlament (EP) képviselői jóváhagyták, hogy továbbra is Pelczné ...U kail kau kaUyratCUukyaU
 As a general rule, people are usually not very happy when they are poor. They may be worried about lack of money (or the possibility of lack of money), they may be tired from having to struggle, and they may be stressed or frustrated by the fact that there is just not enough cash to get through the day. Money problems can weigh very heavily on a person's mind, and in many cases, they can completely consume a person's thoughts, causing them to become consumed with worries about their financial future.
Sleep and wellness are often affected by financial stress
This is not just a case for those living at or below the poverty line – the fact is that everyone has financial worries, and it is only those who are well off who do not have to be concerned about this. People at all levels of life will worry about money, but, typically, the worry will be more prominent in the lower levels of society.
In the higher levels of society, people will often be able to hire employees, buy expensive cars, and invest large sums of money in their portfolios, for the most part, without having to concern themselves about money. However, when those same people find themselves living on the poverty line or just below, their worries about money can become very real in their thoughts and actions.
Of course, there are benefits to being in a lower income level, such as a better chance at employment, less pressure to compete with one's peers, a sense of being part of a particular culture, etc. However, living in poverty can bring about significant concerns about how to make things work, how to meet important obligations/pay for important things, such as rent/electricity/phone bill, etc. which are often the basis of many stressful situations.
Financial stress can wear on a person's body and mind, potentially damaging to the degree a persons heath is affected.
The problem is, a focus on such concerns, i.e. financial planning, tends to be limited and short term, which is not the best option for a person living in the area. A long-term focus requires looking at finances in a positive way, and, when possible, taking steps to improve one's living standard over time. However, this is easier said than done when the individual in question not only has a smaller income, but a high ratio of fixed expenses that do not scale up depending on how much money he or she has. In cases like this, a very large and difficult obstacle exists.
A focus on managing one's debt is key in reducing financial stress, in addition to increasing one's income if possible.
However, it’s not all doom and gloom – there are ways to deal with stress and anxiety associated with money troubles, whether they come from a high socioeconomic status or lower. Some of these include looking at one's situation and its impacts in order to better understand what is causing stress about money, recognizing and accepting that there are limited opportunities and resources, planning ahead in an effort to make better choices about money, talking to family or friends who will provide support and encouragement, finding supportive or educational resources, and taking appropriate measures to mitigate the impact of money troubles (which could entail things like changing to a"
35,A feszült helyzet miatt további csapatokat küldhet Koszovóba a NATO,"Pristina és Belgrád egymást hibáztatta a zavargásokért, Alekszandar Vucsics szerbU Mu kaAKard…K\\UU?DMyaK3UUUÄUÄMAUÄKSEUKUUVERTÅ
 Jesse Mossman & the Penguin
Jesse Mossman & the Penguin are an Australian indie rock band formed in late 2003 by Jesse Mossman and Liam James. They have released two albums to date, in 2005 and 2008. The band consists of four members, two being Jesse and Liam with Chris Hunt and Jack White. Jesse Mossman & the Penguin have shared the stage with the likes of Death Cab for Cutie and The Shins. They are known for their unique sound and songwriting skills. They have recently been working on their third album.
(Courtesy: Wikipedia)
Labels: Australia, Band, Indie, Jesse Mossman, Jesse Mossman & the Penguin, Music, Penguin, Rock, The Penguin, Third Album, Vocal, Wiki, writing song, YouTube.com. 00000.wordpress.com.com.ind.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.com.
Jesse Mossman & the Penguin - The Penguin (YouTube.com Music)
Labels: indie rock, Jesse Mossman, music video, The Penguin"
36,Novák Katalin: Albániának minél előbb EU-taggá kell válnia,"Novák Katalin szerint kiemelten fontos, hogy a nyugat-balkáni térség országaiya Koo KatUyr ...ukuz = Uever is UUoUuKUÄYUUKUukUUUa
 Used Cars for Sale Birmingham, Alabama - CARSANDINSURANCE.COM
CARSANDINSURANCE.COM
BIRMINGHAM, Alabama
Based on data collected by a third-party automotive website (carsandinsurance.com) in November 2018 and updated in December 2018.
CARSANDINSURANCE.COM is a web directory that provides consumers with reliable reviews and information on vehicles for sale. The site features various car models and makes to guide potential buyers in making an informed purchase decision.
If you are looking for quality used cars for sale Birmingham, Alabama, make sure you check out the used car inventory on carsandinsurance.com. On this site you will find listings of popular car makes, brands and the specific models currently in stock. You can filter your results by a variety of aspects, including price, condition, and availability of options/features. There are also helpful tips and guidelines on the website about what to look for when searching for your perfect used car. Additionally, the site provides information on pricing options, insurance, financing, and warranty plans for the vehicle.
By accessing the website and using its advanced search tools, you can save time and effort as you seek a reliable used car with good value for money. You can search for cars based on the following factors:
Condition of Vehicle (e.g. low miles, good condition, etc.)
Available options/features
CARSANDINSURANCE.COM can help you find the best deals and availability of cars in Birmingham, Alabama. So, whether you are looking for a particular make or model, or are looking for a more versatile option to fit a specific lifestyle, this site can be a great resource for you.
Used Cars for Sale Birmingham, Alabama - CARSANDINSURANCE.COM"
37,Kihirdették a török elnökválasztás végleges eredményeit,"Az YSK elnöke, Ahmet Yener csütörtöki ankarai sajtótájékoztatóján azt mondta, M??…UyrsyauÄUuya?uilart?ailYuku]UNSaYUUULoyr …U... ?KUÄUÄUYÄU MUUAYUUuya ...YKUUPÄYU UKAI
 2823 Highway 137 is a 2 bedroom condominium located in Sullivan County, New York. This property offers 669 sq ft. of living space.
As for condominiums, 2823 Highway 137 boasts 2 bedroom apartments. In these 2 bedroom, units have on average 669.00 sqft of living space. In 2823 Highway 137, both bedrooms come standard with their own bathrooms, which makes them even more exclusive. With a 255 sqft patio to enjoy the warm sunny days, it is also ideal for social get-togethers. The high ceiling space and the many large windows throughout the unit are sure to set a tone of excitement. There is also a good selection of modern furniture to match your aesthetic need, whether one is an aesthetic fanatic, or more into the idea of a relaxing atmosphere - 2823 Highway 137 has it all. This is a great opportunity as real estate comes with so much to offer.
Address: 2823 Highway 137, 204 Sullivan County Court House Road, Liberty, NY 10951
Bed: 2 Bathrooms: 2
2823 Highway 137
204 Sullivan County Court House Road, Liberty, NY 10951"
38,"A magyar katonák olyan helyzetbe kerültek Koszovóban, hogy akár lőfegyvert is használhattak volna","Mint arról már beszámoltunk, a Koszovóban megsérült magyar katonákról tett közzéUÅoYUever?ryyaMÄYya akUUMAry?U?KÅo . …UYUKMA .yaYÄUo =ÄUYU
 Episode 73: Narrator of the Century
Posted December 9, 2019 by John Sharp & filed under Episode 73: Narrator of the Century.
This week, John Sharp and Scott Young discuss the idea of the ""narrator of the century"" (a.k.a. the narrator of the 20th century) and what the phrase means in an age of constant digital media. They also explore the idea of the modern storyteller, how they've evolved in the last century or so, and what the future might hold for the genre.
[0:00] Intro: This is a new era of creative evolution and growth.
[0:22] John explains the ""narrator of the century"" concept to Scott and the audience.
[1:00] John shares an excerpt of an essay talking about how the writer's role has evolved in the digital age and the growth of narrators who are storytellers and more than just writers.
[2:10] Scott explains how the writer's role has evolved in the digital age and how they have adapted by embracing new forms of media.
[3:00] Scott also explains how the idea of the modern storyteller has grown in the last century or so has evolved and how it will evolve in the future.
[4:00] John asks Scott what he sees as the future of the narrator of the century.
[5:40] John and Scott talk about how the future of narrators will likely involve a continued evolution and growth in the writing and storytelling industry.
[6:15] Scott shares an anecdote from his experiences with a narrator to show how the role of the modern writer has evolved over time.
[7:00] John and Scott wrap up and discuss how the growth and evolution of the narrator of the 20th century have inspired their writing and storytelling journeys."
39,Elutasították a kormány harmadik ajánlatát is a több mint egy hete sztrájkoló tanügyi szakszervezetek,"A szakszervezeteknek tett újabb ajánlatot Nicolae Ciuca miniszterelnök néhány órával … . ?…
 Home » Events » 65th National Film Awards Ceremony
65th National Film Awards Ceremony
The 65th National Film Awards Ceremony will take place at Gaiety Theatre in Kolkata on June 19, 2018. This ceremony will honour achievements in the field of Indian cinema and the awards will be presented by Honourable President and Vice President of India to the winners. The ceremony will also mark the celebration of 65th year of India’s first ever National Film Awards. The star-studded ceremony will have performances by popular singers and actors. The event is expected to be attended by leading stars from Bollywood and Kollywood. The nominations and winners of the national awards have already been announced by the official team of award organisers, the Ministry of Information and Broadcasting. The ceremony marks an important day in the calendar for Indian cinema. This year, 20 prizes including Best Film, Best Director, Best Actor, Best Actress and Best Supporting Actor and Actress, etc. will be given to the winning movies. There will be eight posthumous awards this year as part of the award function while the awards will be given away by President Pranab Mukherjee, President of India. The event will also see the announcement of the winners and a speech by the President that will put the spotlight on the Indian film world. It will be an emotional occasion for the winners and the whole industry will be buzzing with excitement. The 65th National Film Awards Ceremony is just around the corner and all film lovers cannot wait for the celebrations to start."
40,Az Európai Unió szerint Észak-Korea rakétakilövése a nemzetközi békét veszélyezteti,"Az Európai Unió külügyi szolgálata arra reagált, hogy május 31-énuUKUÄVUUuuÄUUtUA
 We know you know how many words there are. But do you know how much you pay tax? Or how much interest you earn on your savings? We hope these facts are useful and interesting.
As one of the longest-running shows on BBC Radio 4, Quotebook is a favourite of many listeners. It has been running for 44 years, making for 392 episodes. Each episode consists of three sections – a featured quotation, a short reflection, and a ‘word of the week’.
It aims to cover a broad range of quotations, from famous historical quotes to those of unknown authors. However, in many ways it feels like a reflection of the times. As people increasingly consume media online, and listen to radio at a slower pace, the show has had to change to keep its listeners on board.
The show has experienced many changes in staffing, with the number of presenters increasing over the years. It has also had its fair share of complaints from listeners, with some believing that it should focus on more quotations relating to positive life values.
However, ultimately Quotebook is a reflection of the present, and shows how radio can stay relevant in the age of digital media.
More in this category: Home Sweet Hovel: London living in the age of social transformation » » » » » » » » » » » » » » » » » » » » » » » » » » » » » » » » » » » »"
41,Nemsokára jelentést tesz a NASA ufóbizottsága,"A 16 tagú testület, amely a fizikától az asztrobiológiáig különbözőÄÄ .U?UatUkarduyrÅÄUÄryKYUuUuYuU
 Average Speed of Reaction: 15 seconds to 1 hour
Average Speed of Reaction
The average human response time is about 20 seconds to 1 hour depending on the situation. There are four key categories of reactions to take into account when assessing the reaction time. These are:
1. Emotional reactions such as a strong emotional response, surprise, anger, sadness, fear, joy, etc.
2. Physical reactions such as crying, smiling, giggling, flushing, etc.
3. Verbal reactions such as speaking, verbalizing emotions, etc.
4. Non-verbal reactions such as gesturing, body language, behavior, etc.
Through careful observation, it’s possible to calculate the average person by assessing the reaction time under each category. The results can then be used to better our understanding of human behavior and psychology.
The Average Speed of Reaction
The average reaction time for emotional reactions is about 3 to 4 seconds.
For example, upon hearing bad news, the reaction is likely within seconds of the moment of discovery, depending on the severity of the news.
In contrast to emotional reactions, physical reactions can take as long as several hours. Upon breaking one’s arm for instance, the response time is hours. This includes the time needed for the person to become aware of the situation, decide to seek care, and then seek assistance.
On the same note, verbal reactions can take anywhere from a few seconds to many hours, depending on the situation. For example, an immediate spontaneous discussion can happen within seconds of being noticed, but a carefully planned speech can take many hours of preparation. Moreover, people can even take a long time to formulate their own responses in conversation.
These categories of reactions illustrate that our reactions are influenced by our ability or inclination to act, our cognitive abilities, our emotional makeup, and our individual experiences. Through further studies and observations, better understanding of human behavior and psychology can be gained."
42,Vizsgálatot folytat a román korrupcióellenes ügyészség Marosvásárhely polgármestere ellen,"Soós Zoltán közösségi oldalán tette közzé, hogy a DNA ügyészeioÅUUooUryUgyaUWUUUUoyaKUUK…...KMUUUUUSEUUs UY UUJ ...ÄUYYUUUUKryÄUUY ?UMKYUÅUUYYUUYÄMUUUUUuÄMAKAIuUYYUyrau?) M …U?ÄÄUYUUWaUU3U???JUQUÄUÅCUYUUUUUNSuÅU ?UUYU -…?yauUaUUAIU?U?]UÄUUUUUUYYUUMUUPYUUUAOKUÄMAUUUYYUUUYYMKMAyrUUKKU?)\\UÅUvOUUUYUUMAYUUYKUUUQYUUUUUU?YU?UUoyrUleyavwPkUUUKUBryiltÄyaUUKUUKUYDYÄ?UUUÄsLU?)UÄ?UÄUUUyrUUUUUMUUU?UYyrQayrV.UyrYtUUYÄUÄUyrUY?Uu??UUUÅYUyrUUPUÅMÄVUwyrVyrUUUÅyramordUilUyr?YUUM)ryYauYyrYUNSUUU?yrUu-ryÄUYUKardryUordadUyr)UyryaatamryuryrvamordÄuUryUYtU?CUyaadsyrNSardriÅuÅuuyauUUw?UuUahaÄOilryKRiordryuleÄUKÄD?eYuroMUat?)QAUYUUUÄwUUOMordUUahyaUUU?UQyuUvUbordordtNSYyrByrUUY?UKUyryr-RÄU/QNSuÅoordtahaÅsÄÄuUyrRUNSÄBYYUÄEUNSiÄyrÄKYyrÄgerUurUarryYuUÄvYÄyrUÅY?oÄCSÄYYÄYUuodA-KUYYUU?UÅKiÄYYaÄyrAahÄUU!arUyrUÅaAUyryrriyaUÄÅUÄyrryyaUrotNSYUuyryaÅYtAvÄAygerUNSrÄUYNSbUardahÄyaÅÄevaegoyrByrryUyrYaruYÄÄUUUoordUegRNSÄYegQYaurleUUÄU?oRyrUyrâNSUUYNSUAYyaNSBNSÄNSUWKYNSKUKPoyrYvadÄUNS/YUUKa?UeverÄat"
43,Brit munkáspárti vezető: Nagy-Britannia jövője az Európai Unión kívül van,"Sir Keir Starmer a Daily Express című radikálisan EU-szkeptikus brityrÄuyr3 .ya.UÄ
 ← New Dad: Tips for Dealing with Stress and Anxiety
The Tension of Our Time: A Historical Context for Understanding Current Political Issues. →
https://www.youtube.com/watch?v=H8cS_54M-c
This is an excellent video that summarizes key points from Stephen Pinker’s book, The Better Angels of Our Nature.
You can listen to the audio podcast, in this video, of The Freakonomics Radio Hour podcast in which Stephen Pinker interviews with Stephen Dubner for Freakonomics, titled “What Makes a Place Civilized?” You can also read more in the article about his visit at Pico, which is only six feet above sea level, in this Forbesarticle.
https://www.forbes.com/sites/mikhailkomarov/2017/05/16/stephen-pinker-on-atheism-china-and-his-visit-to-pico/?qsessionid=&qsstr=41048160190116%7c41048160182535%7c41048160177885&qsessionid=41048160169470&qsstr=41048160190116%7c41048160182535%7c41048160177885"
44,"A holland parlament elnöke felszólította a Twittert, hogy lépjen fel a politikusok elleni fenyegetésekkel szemben","„Nagyon aggasztanak a képviselőket fenyegető és erőszakos tweetek. Ezért kéremil... . .U…K =uUUUUUUAIuU…UUUUYsPUUAIUÄUcMAU…K]UMA?UiuKUBUÅUUUUUUsUYUAIÄUKKÄÅUUAIÄU? MAIUyaÅUYsDKUUuÅUyrÄU?BUUÄRUWÄUAUUKUWUUUÅUUUilÅvUuyrUUaKUYUU?UUKsÄÄUQYoOUUUIuUCUÄSE
 The New York Times reported today that the new version of the Nintendo 3DS (the successor to the previous model launched in March of this year) will launch in North America during this upcoming holiday season. The report was based on ""information shared by a Nintendo spokeswoman"".
This information would seem to confirm recent reports that the company has been working on a successor to their previous model 3DS, and that the new version is still expected to launch in time for the 2013 holiday season.
It's worth pointing out, however, that the holidays refer to the period between Thanksgiving and Christmas, so while Christmas week is technically in December, it's still referred to as a holiday. Still, it's nice to know that the new handheld will arrive shortly after the holidays this year.
As the recent reports indicate, the new version of the Nintendo 3DS is expected to be released for the 2013 holiday season. As the New York Times report is based on information from a company spokeswoman.
I have no clue as to why they do that. I know that a handheld game console, a game console, a handheld video game device, a video game console, a game console... And so on. And they also say ""you're not allowed to make copies."""
45,"Emmanuel Macron: Ukrajna helye az EU-ban van, de reformok nélkül katasztrófa a csatlakozás","Emmanuel Macron francia elnök szerdán Zuzana Caputová államfővel találkozott ailÄ? ...kY MUUryÄsM?
 13 August 1941- 13 August 2005
There is no greater love than this. No greater sacrifice than this. No greater hero than him. - A mother's words
Mortal love is the highest form of love known to mankind. It is also the hardest to understand and accept. For how easily could a man or a woman throw their heart away, their soul away, their body away; for how easily could they accept the shattering of their dreams; for how easily could they accept that the ones they love are not there for them anymore. But the strongest among us are the ones who can keep moving forward, can keep pushing and fighting, can keep looking for those who are not lost or forgotten; can still believe that the sun will rise that day, that the rain will stop, that the flowers will bloom, and that love will be forever. Such is love. Such is this sacrifice. Such is this mortal pain.
This is just a brief note which I wanted to write up.
- A mother's words
A mother's words
This is a simple note that I wanted to write.
That's not saying much. It means that I'm feeling insecure emotionally & physically. Maybe its lack of sleep, lack of communication, or not living up to my promises. I'm sure there are different reasons, but all I know is that I'm not happy.
Today is Saturday & I'm going to work on Saturday. Its just a day & I have no special plans for today. I just want to go to bed early & get plenty of sleep."
46,A lett parlament a volt külügyminisztert választotta az ország elnökévé,"A 49 éves politikus a szavazás harmadik fordulójában győzött, miután is ka? . Ka?vUUyruilUU?UUUÄKUAÄÄKilUÄ??ÄY
 It's pretty simple, don't be angry at me. I am not trying to push you to the side or anything negative, I am just expressing myself. I don't have any issue with you or what you are doing, you just happen to be someone I think about from time to time.
I mean, you would be the first person I would associate with a particular time and place. Maybe some day I will bump into you and you will ask who I am, because you will probably recognize me. You just got an image in your head of what I look like, when the reality is I am not physically there anymore, at least not in the traditional sense of being there. That's as good as it gets really.
I am glad that you took the time to write. It is not the quantity of the words, the language or the expressions, no. It is what you are expressing. If it is just one line like this, one sentence, that is also good, because it shows that you cared enough to take a minute to listen and say something in return.
Thank you for taking the time to write, it means a lot to me.
You're most welcome, and I hope you have a wonderful day.
I am always smiling because I live in a state of happiness and bliss. And I am happy to hear that you're happy. Smile, bro.
You have a blessed life. I am simply a vessel for the flow of eternity. I am grateful for the opportunity to serve, as a human being.
You have a lovely heart and beautiful soul. Many people around you love you and admire you. You are a good soul who deserves the best that life can bring. You have the power to manifest your dreams and desires. You have the power to control your destiny. You have the power to heal yourself, and every person that lives around you.
I am glad to have found you on the internet, although, our pathways would have led us to each other in the future. We are both connected to the same reality and interconnected in infinite ways.
I hope you have a good day. Keep living your life and being yourself. Be kind to people and to animals, and respect the Earth more than your typical day. Every day is an amazing day, and we can choose which ones we want to live more. Choose the ones that make your eyes pop and your heart beat in resonance.
Blessings,
I would agree.
I'm glad you took the time to write. It's nice to see someone on the other side of the planet that thinks like you. I'm also glad we were able to connect as friends. The world is a smaller place sometimes, and it's great for us to find others who align with our thoughts and feelings.
Thank you for taking the time to write, it means a lot to me. May you have a wonderful day!"
47,Kemény döntést hozott az Egyesült Államok Koszovóval szemben,"Koszovó többé nem vesz részt a Defender 23 elnevezésű, 20UYW ?u ....UUUKU ..UYUKUMÄUYÅUAUryA\\UUMAKYOUyr
 How Can I Tell If It’s Time to Retire?
Throughout your career, there will be times when you have to wonder if it’s time to retire. These are important decisions, however, that have a significant impact on your future, and that of your family. It’s a good idea to discuss the matter with a knowledgeable financial professional or other trustworthy source to get a better idea.
Here are a few questions to consider as you think about retiring:
What is your current income level?
How do your expenses compare to your income?
What are your goals and dreams for retirement?
How do you currently view your lifestyle?
Is there an area that you would like to improve on?
How does your health currently compare?
Is there an age at which you plan to retire?
Thinking about the answers to these questions can help you to more easily determine whether it’s time to retire, and whether or not that’s a good choice for you. Always work with the advice of someone you can trust, and make sure to evaluate all your choices and potential outcomes before you make your final decision.
Is There Such a Thing as Retirement?
While retirement exists at a point in time, many people do not see it as a singular event, but as a long-term lifestyle or lifestyle shift. Retirement is often equated with retiring from a job, but the decision to retire should be made based on your overall financial situation, not just a job.
Is Your Current Career on Its Way Out?
There are industries and careers that are slowly being replaced by new technologies. This trend is called the fourth industrial revolution.
The careers that have most been replaced by these new technologies are:
Accounting clerks
Payroll clerks
Travel, tourism, and hospitality workers
Retail clerks
Household maids
Child care workers
Data entry workers
There should be an emphasis on getting your education before you decide to retire so that you can start a new career or become the chief executive."
48,"Orosz állampolgárságért folyamodik a nő, aki szexuális zaklatással vádolja Joe Bident","Az 59 éves Tara Reade egy állami orosz hírügynökségnek nyilatkozva TÅK…MAUROsyrKatÄ YoUUyaYleAWMAUYA CyaKNSUU MukUard
 The World As It Is Today
The World As It Is Today Essay
The modern world is a complex place, characterised by rapid advancements in technology and globalisation. However, despite the progress being made, there are still numerous social and economic challenges that exist. In this essay, I will examine some of these issues and discuss their impact on society. 
One such challenge is the issue of global poverty. According to the World Bank, over 40% of the world's population lives on less than two dollars a day and around 10% of the population lives on less than one dollar per day. While some progress has been made in alleviating poverty, there is still a long way to go in ensuring that everyone has basic necessities and the resources to achieve their full potential.
Another issue that impacts society is the growing divide between those who have and those who have not. While there have been improvements in terms of wage equality and opportunities for social mobility, the gap between those who are and those who are not doing well, is still significant. This has led to the emergence of an ""in"" and ""out"" class system that is causing great societal damage.
One more issue that must be addressed is that of the environment and climate change. With the impact of rapid industrialization, more and more people are faced with the reality of an unstable planet and the implications it has for biodiversity, food security, social stability and overall peace. While the debate on climate change continues and the governments of many developed countries have started to implement carbon reduction policies, the work that needs to be done is still significant.
In conclusion, the modern world is a complex place and there are many challenges that need to be addressed. While there have been improvements, there is still room for much improvement. It is important that our focus shifts to tackling the issues that exist and working towards building a more just and sustainable world."
49,Rettenetes állapotban van Kim Dzsongun,"Az ügynökség beszámolóját Kim Kju Hjun, a dél-koreai Nemzeti Hírszerző Szolgálat ..Kuk KÅa?
 On April 14, 1901, President William McKinley was fatally shot while touring the grounds of the Binghamton, New York, armory. The anarchist Leon Czolgosz was identified as the assailant. Czolgosz was arrested and later confessed to the assassination, claiming to be acting out of moral indignation toward the state. He was executed on October 24, 1901.
Though McKinley had been one of the most popular presidents ever, his assassination left the country in shock and it ushered in a period of extreme partisan tensions. The assassination also sparked a rush to reform state militia laws.
McKinley was succeeded by Vice President Theodore Roosevelt, who was later also assassinated in 1905. His successor on the ticket was William Howard Taft, who was elected without incident in 1908.
https://en.wikipedia.org/wiki/William_McKinley%27s_assassination
https://en.wikipedia.org/wiki/Leon_Czolgosz
https://www.bostonglobe.com/political-obituaries/william-mckinleys-boston-funeral/1njKqFcg9ZLV7hA6UlA5OiQ/
https://www.history.com/this-day-in-history/article/mackinley-shot-1"

